Magnetic field dependence of the neutron spin resonance in CeB6

In zero magnetic field, the famous neutron spin resonance in the f-electron superconductor CeCoIn5 is similar to the recently discovered exciton peak in the non-superconducting CeB6. Magnetic field splits the resonance in CeCoIn5 into two components, indicating that it is a doublet. Here we employ inelastic neutron scattering (INS) to scrutinize the field dependence of spin fluctuations in CeB6. The exciton shows a markedly different behavior without any field splitting. Instead, we observe a second field-induced magnon whose energy increases with field. At the ferromagnetic zone center, however, we find only a single mode with a non-monotonic field dependence. At low fields, it is initially suppressed to zero together with the antiferromagnetic order parameter, but then reappears at higher fields inside the hidden-order phase, following the energy of an electron spin resonance (ESR). This is a unique example of a ferromagnetic resonance in a heavy-fermion metal seen by both ESR and INS consistently over a broad range of magnetic fields.

==> timeline.txt <==
%% LaTeX2e file `timeline.txt'
%% generated by the `filecontents' environment
%% from source `CeB6_Field_Gamma' on 2016/03/04.
%%
:2:0
:3:1
:3:2
:3:3
:3:4
:3:5
:3:6
:3:7
:3:8
:3:9
:3:10
:3:11
:3:12
:3:13
:3:14
:3:15
:3:16
:1:17
:3:16
:3:15
:3:14
:3:13
:3:12
:3:11
:3:10
:3:9
:3:8
:3:7
:3:6
:3:5
:3:4
:3:3
:3:2
:3:1
:2:0

